Mitigating the Influence of the Boundary on PDE-based Covariance Operators

Gaussian random fields over infinite-dimensional Hilbert spaces require the definition of appropriate covariance operators. The use of elliptic PDE operators to construct covariance operators allows to build on fast PDE solvers for manipulations with the resulting covariance and precision operators. However, PDE operators require a choice of boundary conditions, and this choice can have a strong and usually undesired influence on the Gaussian random field. We propose two techniques that allow to ameliorate these boundary effects for large-scale problems. The first approach combines the elliptic PDE operator with a Robin boundary condition, where a varying Robin coefficient is computed from an optimization problem. The second approach normalizes the pointwise variance by rescaling the covariance operator. These approaches can be used individually or can be combined. We study properties of these approaches, and discuss their computational complexity. The performance of our approaches is studied for random fields defined over simple and complex two- and three-dimensional domains.

==> cube_beta_adaptive_2.txt <==
0.0   5.02313850967   
0.0131578947368   5.65081708535   
0.0263157894737   5.76353961927   
0.0394736842105   5.76175655584   
0.0526315789474   5.71895664142   
0.0657894736842   5.66163605539   
0.0789473684211   5.60093697688   
0.0921052631579   5.54181280312   
0.105263157895   5.4864365854   
0.118421052632   5.43565268084   
0.131578947368   5.38965082273   
0.144736842105   5.34829798357   
0.157894736842   5.31130831896   
0.171052631579   5.27833228045   
0.184210526316   5.24900372439   
0.197368421053   5.22296453865   
0.210526315789   5.19987699042   
0.223684210526   5.1794292942   
0.236842105263   5.1613374357   
0.25   5.14534369988   
0.263157894737   5.13122167587   
0.276315789474   5.11876188728   
0.289473684211   5.10778237466   
0.302631578947   5.09812039823   
0.315789473684   5.08963176474   
0.328947368421   5.08218902601   
0.342105263158   5.07567982979   
0.355263157895   5.07000542947   
0.368421052632   5.06507935047   
0.381578947368   5.06082620678   
0.394736842105   5.05718065886   
0.407894736842   5.05408650316   
0.421052631579   5.05149588392   
0.434210526316   5.04936861873   
0.447368421053   5.04767162973   
0.460526315789   5.04637847381   
0.473684210526   5.04546896584   
0.486842105263   5.04492889074   
0.5   5.04474855602   
0.513157894737   5.04492889073   
0.526315789474   5.04546896584   
0.539473684211   5.04637847381   
0.552631578947   5.04767162973   
0.565789473684   5.04936861873   
0.578947368421   5.05149588392   
0.592105263158   5.05408650316   
0.605263157895   5.05718065886   
0.618421052632   5.06082620678   
0.631578947368   5.06507935047   
0.644736842105   5.07000542947   
0.657894736842   5.07567982979   
0.671052631579   5.08218902601   
0.684210526316   5.08963176474   
0.697368421053   5.09812039823   
0.710526315789   5.10778237466   
0.723684210526   5.11876188728   
0.736842105263   5.13122167587   
0.75   5.14534369988   
0.763157894737   5.1613374357   
0.776315789474   5.17942929419   
0.789473684211   5.19987699042   
0.802631578947   5.22296453865   
0.815789473684   5.24900372439   
0.828947368421   5.27833228045   
0.842105263158   5.31130831896   
0.855263157895   5.34829798357   
0.868421052632   5.38965082273   
0.881578947368   5.43565268083   
0.894736842105   5.4864365854   
0.907894736842   5.54181280312   
0.921052631579   5.60093697688   
0.934210526316   5.66163605539   
0.947368421053   5.71895664142   
0.960526315789   5.76175655584   
0.973684210526   5.76353961927   
0.986842105263   5.65081708535   
1.0   5.0231385097   


==> cube_beta_radial_128.txt <==
0.0   5.03760633763   
0.0078125   5.50419862471   
0.015625   5.67576498103   
0.0234375   5.74735936513   
0.03125   5.76447050488   
0.0390625   5.75733646993   
0.046875   5.73524631759   
0.0546875   5.7054878494   
0.0625   5.67183476804   
0.0703125   5.63608628708   
0.078125   5.60022006179   
0.0859375   5.56477486057   
0.09375   5.53042871936   
0.1015625   5.49748256516   
0.109375   5.46604796109   
0.1171875   5.43633513597   
0.125   5.40826203628   
0.1328125   5.38189484369   
0.140625   5.35714812217   
0.1484375   5.33398131214   
0.15625   5.31231254093   
0.1640625   5.29205727789   
0.171875   5.2731637356   
0.1796875   5.25553185393   
0.1875   5.23910220151   
0.1953125   5.22379844673   
0.203125   5.20954322534   
0.2109375   5.19627968115   
0.21875   5.18393641179   
0.2265625   5.17245868782   
0.234375   5.16178724774   
0.2421875   5.15186804546   
0.25   5.142651806   
0.2578125   5.13408907995   
0.265625   5.12614149201   
0.2734375   5.1187622365   
0.28125   5.11191827996   
0.2890625   5.10557046366   
0.296875   5.09968663404   
0.3046875   5.09423656487   
0.3125   5.08918985554   
0.3203125   5.08452135414   
0.328125   5.08020526622   
0.3359375   5.07621909451   
0.34375   5.07254146129   
0.3515625   5.06915191323   
0.359375   5.06603372959   
0.3671875   5.06316889369   
0.375   5.06054287582   
0.3828125   5.05814067963   
0.390625   5.05594956816   
0.3984375   5.05395772844   
0.40625   5.0521541057   
0.4140625   5.05052926531   
0.421875   5.04907378483   
0.4296875   5.04778007312   
0.4375   5.04664078643   
0.4453125   5.04564997104   
0.453125   5.04480198585   
0.4609375   5.0440920926   
0.46875   5.04351658925   
0.4765625   5.04307220263   
0.484375   5.04275643085   
0.4921875   5.04256763477   
0.5   5.04250468069   
0.5078125   5.04256741548   
0.515625   5.04275595257   
0.5234375   5.04307147437   
0.53125   5.04351568906   
0.5390625   5.04409092381   
0.546875   5.04480049047   
0.5546875   5.04564828458   
0.5625   5.04663879295   
0.5703125   5.04777767669   
0.578125   5.04907107467   
0.5859375   5.05052615748   
0.59375   5.05215075529   
0.6015625   5.05395378505   
0.609375   5.05594518419   
0.6171875   5.05813569377   
0.625   5.06053740833   
0.6328125   5.06316303319   
0.640625   5.06602721206   
0.6484375   5.06914482069   
0.65625   5.07253321723   
0.6640625   5.07621017691   
0.671875   5.08019528049   
0.6796875   5.08451037063   
0.6875   5.08917776509   
0.6953125   5.09422277261   
0.703125   5.09967180988   
0.7109375   5.10555336455   
0.71875   5.11190016547   
0.7265625   5.1187426494   
0.734375   5.12611732839   
0.7421875   5.13406266613   
0.75   5.14262155654   
0.7578125   5.15183391714   
0.765625   5.16174978262   
0.7734375   5.17241735467   
0.78125   5.18389058884   
0.7890625   5.19622612743   
0.796875   5.2094846274   
0.8046875   5.2237314878   
0.8125   5.23902783342   
0.8203125   5.25544898376   
0.828125   5.27306891952   
0.8359375   5.29195414191   
0.84375   5.31218971976   
0.8515625   5.33385006781   
0.859375   5.3569977387   
0.8671875   5.38172014239   
0.875   5.4080675789   
0.8828125   5.43608280899   
0.890625   5.46577398521   
0.8984375   5.49712195372   
0.90625   5.5300424976   
0.9140625   5.56435273828   
0.921875   5.59968937477   
0.9296875   5.63552075443   
0.9375   5.67096858294   
0.9453125   5.70458801111   
0.953125   5.73402391119   
0.9609375   5.75547145452   
0.96875   5.76246208528   
0.9765625   5.7424880063   
0.984375   5.6706030206   
0.9921875   5.48418593311   
1.0   5.00443075895   


==> cube_beta_radial_32.txt <==
0.0   4.95297884497   
0.03125   5.53057328597   
0.0625   5.47346268299   
0.09375   5.35881886282   
0.125   5.2469983459   
0.15625   5.16035511353   
0.1875   5.09286635094   
0.21875   5.04214767053   
0.25   5.00420066022   
0.28125   4.97573311739   
0.3125   4.95478523351   
0.34375   4.93938174846   
0.375   4.92829787934   
0.40625   4.92054309823   
0.4375   4.9154277725   
0.46875   4.91253775611   
0.5   4.91158565712   
0.53125   4.9125174895   
0.5625   4.91538988665   
0.59375   4.92046783498   
0.625   4.92820967495   
0.65625   4.93925279264   
0.6875   4.95459678463   
0.71875   4.97546050705   
0.75   5.00368184944   
0.78125   5.04148982552   
0.8125   5.09171653381   
0.84375   5.15829784465   
0.875   5.24407443056   
0.90625   5.35017184559   
0.9375   5.46145028636   
0.96875   5.47107300282   
1.0   4.83109977203   


==> cube_beta_radial_64.txt <==
0.0   5.02995913259   
0.015625   5.6168656769   
0.03125   5.71400537887   
0.046875   5.69588567046   
0.0625   5.63365257867   
0.078125   5.56505544124   
0.09375   5.49682867381   
0.109375   5.43399562424   
0.125   5.37766791293   
0.140625   5.32744821604   
0.15625   5.28357804077   
0.171875   5.24516690399   
0.1875   5.21176542507   
0.203125   5.18277156515   
0.21875   5.15759300326   
0.234375   5.13585317934   
0.25   5.11703408117   
0.265625   5.10082401633   
0.28125   5.08684877622   
0.296875   5.07483864032   
0.3125   5.06452924375   
0.328125   5.05569790469   
0.34375   5.0481711222   
0.359375   5.04177441056   
0.375   5.03638012027   
0.390625   5.03186711871   
0.40625   5.02813657302   
0.421875   5.02510999688   
0.4375   5.02271856952   
0.453125   5.02091161858   
0.46875   5.01964828233   
0.484375   5.01890074484   
0.5   5.01865292994   
0.515625   5.01889825525   
0.53125   5.01964365608   
0.546875   5.02090469718   
0.5625   5.02270883539   
0.578125   5.02509690248   
0.59375   5.02812021962   
0.609375   5.03184650506   
0.625   5.0363554361   
0.640625   5.04174441339   
0.65625   5.04813470119   
0.671875   5.05565389043   
0.6875   5.06447262929   
0.703125   5.0747742283   
0.71875   5.08676873122   
0.734375   5.10072568974   
0.75   5.11691426699   
0.765625   5.13568792178   
0.78125   5.15739935962   
0.796875   5.18249503736   
0.8125   5.21146195194   
0.828125   5.24480917518   
0.84375   5.28310705666   
0.859375   5.32689386189   
0.875   5.37675726507   
0.890625   5.43297704593   
0.90625   5.49532419928   
0.921875   5.56262468292   
0.9375   5.63075963429   
0.953125   5.6884876696   
0.96875   5.70530797476   
0.984375   5.58057058963   
1.0   4.96523138562   


==> cube_beta_std_128.txt <==
0.0   4.96747585742   
0.0078125   5.43526916856   
0.015625   5.60455642444   
0.0234375   5.67405796245   
0.03125   5.69524165157   
0.0390625   5.69034769158   
0.046875   5.67083749455   
0.0546875   5.64315892812   
0.0625   5.61113266091   
0.0703125   5.57709605465   
0.078125   5.54250494646   
0.0859375   5.50827149018   
0.09375   5.47496318981   
0.1015625   5.4429246057   
0.109375   5.41235400681   
0.1171875   5.38335280957   
0.125   5.35595808574   
0.1328125   5.3301642732   
0.140625   5.305937856   
0.1484375   5.28322738461   
0.15625   5.26197036035   
0.1640625   5.24209798276   
0.171875   5.22353842405   
0.1796875   5.20621907984   
0.1875   5.19006810263   
0.1953125   5.17501543035   
0.203125   5.16099345789   
0.2109375   5.14793745594   
0.21875   5.13578581083   
0.2265625   5.12448013825   
0.234375   5.11396530847   
0.2421875   5.1041894103   
0.25   5.09510367333   
0.2578125   5.08666236268   
0.265625   5.0788226564   
0.2734375   5.07154451289   
0.28125   5.06479053363   
0.2890625   5.05852582505   
0.296875   5.05271786198   
0.3046875   5.04733635479   
0.3125   5.04235312121   
0.3203125   5.03774196381   
0.328125   5.03347855346   
0.3359375   5.02954031925   
0.34375   5.02590634473   
0.3515625   5.0225572706   
0.359375   5.0194752037   
0.3671875   5.01664363217   
0.375   5.01404734649   
0.3828125   5.0116723664   
0.390625   5.00950587322   
0.3984375   5.00753614761   
0.40625   5.00575251229   
0.4140625   5.00414527979   
0.421875   5.00270570474   
0.4296875   5.00142594082   
0.4375   5.00029900188   
0.4453125   4.99931872736   
0.453125   4.99847975168   
0.4609375   4.99777747749   
0.46875   4.99720805283   
0.4765625   4.99676835181   
0.484375   4.99645595906   
0.4921875   4.99626915762   
0.5   4.99620692032   
0.5078125   4.99626890468   
0.515625   4.99645545114   
0.5234375   4.99676758481   
0.53125   4.99720702056   
0.5390625   4.99777617161   
0.546875   4.99847816159   
0.5546875   4.99931684016   
0.5625   5.00029680219   
0.5703125   5.00142341066   
0.578125   5.00270282338   
0.5859375   5.00414202349   
0.59375   5.00574885413   
0.6015625   5.00753205718   
0.609375   5.00950131633   
0.6171875   5.01166730473   
0.625   5.01404173721   
0.6328125   5.01663742748   
0.640625   5.01946835033   
0.6484375   5.02254970922   
0.65625   5.02589800932   
0.6640625   5.02953113637   
0.671875   5.03346844137   
0.6796875   5.03773083157   
0.6875   5.04234086755   
0.6953125   5.04732286689   
0.703125   5.05270301407   
0.7109375   5.05850947677   
0.71875   5.06477252819   
0.7265625   5.07152467492   
0.734375   5.07880078948   
0.7421875   5.0866382465   
0.75   5.09507706035   
0.7578125   5.10416002194   
0.765625   5.11393283055   
0.7734375   5.12444421573   
0.78125   5.13574604158   
0.7890625   5.14789338337   
0.796875   5.16094456222   
0.8046875   5.17496111813   
0.8125   5.19000769428   
0.8203125   5.20615179451   
0.828125   5.22346336131   
0.8359375   5.24201410028   
0.84375   5.26187644642   
0.8515625   5.28312202416   
0.859375   5.30581938829   
0.8671875   5.33003073849   
0.875   5.35580715776   
0.8828125   5.38318170881   
0.890625   5.41215938825   
0.8984375   5.44270241136   
0.90625   5.47470845263   
0.9140625   5.50797806877   
0.921875   5.54216515995   
0.9296875   5.57670016902   
0.9375   5.61066814767   
0.9453125   5.64260936003   
0.953125   5.67018083286   
0.9609375   5.68955348123   
0.96875   5.69426605951   
0.9765625   5.67283389255   
0.984375   5.60296951916   
0.9921875   5.4331526592   
1.0   4.9823182448   


==> cube_beta_std_32.txt <==
0.0   4.82028111038   
0.03125   5.48718129588   
0.0625   5.42898060358   
0.09375   5.30764822654   
0.125   5.19802443926   
0.15625   5.11024914084   
0.1875   5.0425826336   
0.21875   4.99124427935   
0.25   4.95263395714   
0.28125   4.92378974446   
0.3125   4.90239674222   
0.34375   4.88669058046   
0.375   4.87535102057   
0.40625   4.86741094467   
0.4375   4.86218541101   
0.46875   4.85921969593   
0.5   4.85825410442   
0.53125   4.85920361852   
0.5625   4.86215115142   
0.59375   4.86735397086   
0.625   4.87526366141   
0.65625   4.88656076947   
0.6875   4.9022059209   
0.71875   4.92350937551   
0.75   4.95221960577   
0.78125   4.99062519879   
0.8125   5.04164251413   
0.84375   5.10878817046   
0.875   5.19567802266   
0.90625   5.30369205685   
0.9375   5.42177975891   
0.96875   5.47238096804   
1.0   4.85513644609   


==> cube_beta_std_64.txt <==
0.0   4.91553805672   
0.015625   5.52473257465   
0.03125   5.62308505382   
0.046875   5.60391905584   
0.0625   5.5481128911   
0.078125   5.48247307645   
0.09375   5.4172691035   
0.109375   5.35651836929   
0.125   5.30161848955   
0.140625   5.25281470715   
0.15625   5.2098443642   
0.171875   5.17223521969   
0.1875   5.13944747339   
0.203125   5.11094156664   
0.21875   5.08620949116   
0.234375   5.06478778755   
0.25   5.04626131351   
0.265625   5.03026243593   
0.28125   5.01646807278   
0.296875   5.004595858   
0.3125   4.99440009398   
0.328125   4.9856678301   
0.34375   4.97821523004   
0.359375   4.97188429629   
0.375   4.96653997002   
0.390625   4.96206759908   
0.40625   4.95837075501   
0.421875   4.9553693752   
0.4375   4.95299820632   
0.453125   4.95120552649   
0.46875   4.94995212656   
0.484375   4.94921053458   
0.5   4.9489644704   
0.515625   4.94920852168   
0.53125   4.94994803566   
0.546875   4.95119922492   
0.5625   4.9529894889   
0.578125   4.95535795635   
0.59375   4.95835625776   
0.609375   4.96204954024   
0.625   4.96651774072   
0.640625   4.97185713688   
0.65625   4.97818219772   
0.671875   4.98562775737   
0.6875   4.99435153503   
0.703125   5.00453701935   
0.71875   5.0163967228   
0.734375   5.03017578582   
0.75   5.04615585919   
0.765625   5.06465909711   
0.78125   5.08605191526   
0.796875   5.11074783804   
0.8125   5.13920814361   
0.828125   5.17193785111   
0.84375   5.2094723457   
0.859375   5.25234547359   
0.875   5.30102076473   
0.890625   5.3557477462   
0.90625   5.41626065433   
0.921875   5.48112833083   
0.9375   5.54627526121   
0.953125   5.60132274272   
0.96875   5.61923106027   
0.984375   5.51862533962   
1.0   4.940326923   


==> parallelogram_Free_Space_Greens_Function.txt <==
0.006   0.000617277354619   
0.007   0.000620300650348   
0.008   0.000623323946076   
0.009   0.000626347241804   
0.01   0.000629370537533   
0.011   0.000632273407704   
0.012   0.00063503284569   
0.013   0.000637792283676   
0.014   0.000639767035539   
0.015   0.00064139608733   
0.016   0.00064328690553   
0.017   0.000645177723731   
0.018   0.000647068541932   
0.019   0.000648959360132   
0.02   0.000650850178333   
0.021   0.000652740996533   
0.022   0.000653170906778   
0.023   0.000652516844292   
0.024   0.000651862781806   
0.025   0.00065120871932   
0.026   0.000651512243401   
0.027   0.000651815767483   
0.028   0.000652119291564   
0.029   0.000652422815646   
0.03   0.000651247312308   
0.031   0.000649154103298   
0.032   0.000647060894288   
0.033   0.000644967685278   
0.034   0.000642874476269   
0.035   0.000640781267259   
0.036   0.000638910742965   
0.037   0.000637335690171   
0.038   0.000634900259811   
0.039   0.000632021891606   
0.04   0.000629143523402   
0.041   0.000626265155197   
0.042   0.000623386786992   
0.043   0.000620443118139   
0.044   0.000617324659839   
0.045   0.000614206201539   
0.046   0.000610748546399   
0.047   0.000607216651961   
0.048   0.000603696023269   
0.049   0.000600175394577   
0.05   0.000596654765885   
0.05   0.000596654765885   
0.06   0.000559716414923   
0.07   0.000520969188145   
0.08   0.000481881615457   
0.09   0.000443539409378   
0.1   0.000406525825923   
0.11   0.000371449887279   
0.12   0.000338649330075   
0.13   0.000307790379436   
0.14   0.000278954390584   
0.15   0.000252698659887   
0.16   0.000228512950462   
0.17   0.000206147495635   
0.18   0.000185793198992   
0.19   0.000167366305521   
0.2   0.000150536164823   
0.21   0.000135274409792   
0.22   0.000121395297652   
0.23   0.000108925332797   
0.24   9.76675683698e-05   
0.25   8.75125338554e-05   
0.26   7.82608725962e-05   
0.27   7.0042754522e-05   
0.28   6.26946781519e-05   
0.29   5.6015497647e-05   
0.3   4.99568510358e-05   
0.31   4.46752627869e-05   
0.32   3.98818672292e-05   
0.33   3.55373382904e-05   
0.34   3.16777020098e-05   
0.35   2.82679020894e-05   
0.36   2.51810693987e-05   
0.37   2.24208943897e-05   
0.38   1.99640155698e-05   
0.39   1.77816050271e-05   
0.4   1.58228728763e-05   
0.41   1.40797124133e-05   
0.42   1.25184817985e-05   
0.43   1.11339646477e-05   
0.44   9.90857775376e-06   
0.45   8.80278385548e-06   
0.46   7.81641099735e-06   
0.47   6.95549532575e-06   
0.48   6.18094824166e-06   
0.49   5.48263166232e-06   


==> parallelogram_Neumann_Constant_Variance_Greens_Function.txt <==
0.006   0.000648624742171   
0.007   0.000649296734728   
0.008   0.000649968727285   
0.009   0.000650640719843   
0.01   0.0006513127124   
0.011   0.000651937502787   
0.012   0.000652506073293   
0.013   0.000653074643799   
0.014   0.000653447709347   
0.015   0.000653757941977   
0.016   0.000654150952917   
0.017   0.000654543963857   
0.018   0.000654936974797   
0.019   0.000655329985737   
0.02   0.000655722996677   
0.021   0.000656116007617   
0.022   0.000656197515767   
0.023   0.000656047893319   
0.024   0.000655898270872   
0.025   0.000655748648424   
0.026   0.000655799637858   
0.027   0.000655850627293   
0.028   0.000655901616727   
0.029   0.000655952606161   
0.03   0.000655631808594   
0.031   0.000655080324945   
0.032   0.000654528841295   
0.033   0.000653977357646   
0.034   0.000653425873997   
0.035   0.000652874390348   
0.036   0.000652406964729   
0.037   0.000652051072368   
0.038   0.000651311136646   
0.039   0.000650373488493   
0.04   0.000649435840341   
0.041   0.000648498192188   
0.042   0.000647560544036   
0.043   0.000646588578032   
0.044   0.000645524753854   
0.045   0.000644460929677   
0.046   0.00064307237691   
0.047   0.00064165616122   
0.048   0.000640257825202   
0.049   0.000638859489183   
0.05   0.000637461153164   
0.05   0.000637461153164   
0.06   0.000621118339254   
0.07   0.000601136962643   
0.08   0.00057785724729   
0.09   0.000552328265621   
0.1   0.000525267747674   
0.11   0.000496950420685   
0.12   0.000467837145696   
0.13   0.000438489403824   
0.14   0.000409202263221   
0.15   0.000380390909488   
0.16   0.000352312044342   
0.17   0.000325091138891   
0.18   0.00029900516158   
0.19   0.000274297278097   
0.2   0.000250912406788   
0.21   0.00022893737587   
0.22   0.000208346441913   
0.23   0.000189320228489   
0.24   0.000171711350303   
0.25   0.000155457710633   
0.26   0.000140410114202   
0.27   0.00012678228831   
0.28   0.000114364962341   
0.29   0.000102955648696   
0.3   9.25032480861e-05   
0.31   8.32216205994e-05   
0.32   7.47358519062e-05   
0.33   6.69929865965e-05   
0.34   6.00305730114e-05   
0.35   5.38254983786e-05   
0.36   4.818198934e-05   
0.37   4.30942277642e-05   
0.38   3.85309008702e-05   
0.39   3.44588019698e-05   
0.4   3.07846048464e-05   
0.41   2.74897506902e-05   
0.42   2.45299883585e-05   
0.43   2.18948738825e-05   
0.44   1.95435342283e-05   
0.45   1.74176683887e-05   
0.46   1.5516847712e-05   
0.47   1.38445006227e-05   
0.48   1.23365823161e-05   
0.49   1.09751577634e-05   


==> parallelogram_Neumann_Greens_Function.txt <==
0.006   0.00455842212368   
0.007   0.00454806094287   
0.008   0.00453769976205   
0.009   0.00452733858124   
0.01   0.00451697740043   
0.011   0.00450610777857   
0.012   0.00449463258086   
0.013   0.00448315738315   
0.014   0.00446918620138   
0.015   0.00445375964674   
0.016   0.00443889762567   
0.017   0.00442403560459   
0.018   0.00440917358352   
0.019   0.00439431156244   
0.02   0.00437944954136   
0.021   0.00436458752029   
0.022   0.00434715092741   
0.023   0.00432780403921   
0.024   0.00430845715102   
0.025   0.00428911026282   
0.026   0.004270895578   
0.027   0.00425268089319   
0.028   0.00423446620837   
0.029   0.00421625152355   
0.03   0.00419567439536   
0.031   0.00417363142032   
0.032   0.00415158844529   
0.033   0.00412954547025   
0.034   0.00410750249521   
0.035   0.00408545952017   
0.036   0.00406379982082   
0.037   0.00404264867472   
0.038   0.00401960055954   
0.039   0.00399557585056   
0.04   0.00397155114157   
0.041   0.00394752643259   
0.042   0.0039235017236   
0.043   0.0038993223246   
0.044   0.00387472886871   
0.045   0.00385013541282   
0.046   0.00382471527346   
0.047   0.00379899163952   
0.048   0.00377327543221   
0.049   0.0037475592249   
0.05   0.00372184301758   
0.05   0.00372184301758   
0.06   0.00346125574497   
0.07   0.00319922449287   
0.08   0.0029431166193   
0.09   0.00269664432145   
0.1   0.00246130017242   
0.11   0.00224074456409   
0.12   0.00203672431851   
0.13   0.00184576493884   
0.14   0.00166819253135   
0.15   0.00150773100828   
0.16   0.00136044685522   
0.17   0.0012246448895   
0.18   0.00110163178647   
0.19   0.000990610426962   
0.2   0.000889437177603   
0.21   0.00079797555546   
0.22   0.000715001144898   
0.23   0.00064060082128   
0.24   0.000573581262523   
0.25   0.000513264575365   
0.26   0.000458384422708   
0.27   0.00040972699512   
0.28   0.000366318041258   
0.29   0.000326903036313   
0.3   0.000291188396536   
0.31   0.000260130415666   
0.32   0.000231969644849   
0.33   0.000206469583038   
0.34   0.000183855190327   
0.35   0.000163903635876   
0.36   0.000145856742133   
0.37   0.000129741042159   
0.38   0.000115414797553   
0.39   0.000102701229885   
0.4   9.13023706426e-05   
0.41   8.11715211873e-05   
0.42   7.21051881151e-05   
0.43   6.40727218484e-05   
0.44   5.69734868336e-05   
0.45   5.05713390696e-05   
0.46   4.48650237957e-05   
0.47   3.98917215793e-05   
0.48   3.54205476659e-05   
0.49   3.13919489002e-05   


==> parallelogram_Ours_Constant_Variance_Greens_Function_Radial.txt <==
0.006   0.000608761393608   
0.007   0.000612382876744   
0.008   0.00061600435988   
0.009   0.000619625843015   
0.01   0.000623247326151   
0.011   0.000626573380878   
0.012   0.000629547567256   
0.013   0.000632521753634   
0.014   0.000634469312197   
0.015   0.000636046101334   
0.016   0.000638026805464   
0.017   0.000640007509594   
0.018   0.000641988213725   
0.019   0.000643968917855   
0.02   0.000645949621985   
0.021   0.000647930326116   
0.022   0.000648437911494   
0.023   0.000647852463906   
0.024   0.000647267016318   
0.025   0.000646681568729   
0.026   0.000646934299571   
0.027   0.000647187030413   
0.028   0.000647439761255   
0.029   0.000647692492097   
0.03   0.000646431741752   
0.031   0.000644231907892   
0.032   0.000642032074031   
0.033   0.00063983224017   
0.034   0.00063763240631   
0.035   0.000635432572449   
0.036   0.000633527587855   
0.037   0.000632013827035   
0.038   0.000629238048056   
0.039   0.000625812559431   
0.04   0.000622387070807   
0.041   0.000618961582182   
0.042   0.000615536093558   
0.043   0.000612014945525   
0.044   0.000608237747124   
0.045   0.000604460548722   
0.046   0.000600104924911   
0.047   0.000595612001628   
0.048   0.000591136540769   
0.049   0.00058666107991   
0.05   0.000582185619051   
0.05   0.000582185619051   
0.06   0.000534771524021   
0.07   0.000485222298477   
0.08   0.000436762593317   
0.09   0.000390951701584   
0.1   0.0003482906189   
0.11   0.000309591116276   
0.12   0.000274998137371   
0.13   0.00024356159842   
0.14   0.000215199487652   
0.15   0.000190406733732   
0.16   0.00016832577793   
0.17   0.000148513084401   
0.18   0.000131011709441   
0.19   0.000115659403437   
0.2   0.000102022801787   
0.21   8.99587335561e-05   
0.22   7.92466652502e-05   
0.23   6.98812035343e-05   
0.24   6.16128399654e-05   
0.25   5.43029468943e-05   
0.26   4.77827146202e-05   
0.27   4.21249033388e-05   
0.28   3.71507534889e-05   
0.29   3.27144995269e-05   
0.3   2.87656130341e-05   
0.31   2.5381090176e-05   
0.32   2.23617387569e-05   
0.33   1.96714571979e-05   
0.34   1.73137701541e-05   
0.35   1.52663115689e-05   
0.36   1.34414588556e-05   
0.37   1.18303104506e-05   
0.38   1.04149407629e-05   
0.39   9.17794535835e-06   
0.4   8.08150579296e-06   
0.41   7.11566680454e-06   
0.42   6.26290178076e-06   
0.43   5.51714558446e-06   
0.44   4.86231563954e-06   
0.45   4.2788444067e-06   
0.46   3.76522516673e-06   
0.47   3.32054234597e-06   
0.48   2.92490573165e-06   
0.49   2.5723627614e-06   


==> parallelogram_Ours_Greens_Function_Radial.txt <==
0.006   0.000511752273457   
0.007   0.000516160931363   
0.008   0.000520569589268   
0.009   0.000524978247173   
0.01   0.000529386905079   
0.011   0.000533600797813   
0.012   0.000537582716584   
0.013   0.000541564635354   
0.014   0.00054443786533   
0.015   0.000546632173789   
0.016   0.000549052777488   
0.017   0.000551473381186   
0.018   0.000553893984885   
0.019   0.000556314588583   
0.02   0.000558735192282   
0.021   0.000561155795981   
0.022   0.000562271275045   
0.023   0.000562418370366   
0.024   0.000562565465688   
0.025   0.000562712561009   
0.026   0.000563377503594   
0.027   0.00056404244618   
0.028   0.000564707388765   
0.029   0.00056537233135   
0.03   0.000564745110878   
0.031   0.000563316130174   
0.032   0.00056188714947   
0.033   0.000560458168766   
0.034   0.000559029188062   
0.035   0.000557600207358   
0.036   0.00055636916136   
0.037   0.000555400747057   
0.038   0.000553357515748   
0.039   0.000550760949314   
0.04   0.000548164382879   
0.041   0.000545567816445   
0.042   0.000542971250011   
0.043   0.000540275774309   
0.044   0.00053731554938   
0.045   0.00053435532445   
0.046   0.000530849914932   
0.047   0.000527186372389   
0.048   0.0005235345944   
0.049   0.000519882816412   
0.05   0.000516231038424   
0.05   0.000516231038424   
0.06   0.00047702214609   
0.07   0.000435286264314   
0.08   0.000393667111141   
0.09   0.000353737221876   
0.1   0.000316324217839   
0.11   0.000282101644101   
0.12   0.000251163279045   
0.13   0.000222971459053   
0.14   0.000197462508733   
0.15   0.000174962756452   
0.16   0.000154892629109   
0.17   0.000136864329508   
0.18   0.000120854598429   
0.19   0.000106787738931   
0.2   9.42859248707e-05   
0.21   8.31954745757e-05   
0.22   7.33319526992e-05   
0.23   6.47053322309e-05   
0.24   5.70793560738e-05   
0.25   5.03259197653e-05   
0.26   4.43021212232e-05   
0.27   3.90720631364e-05   
0.28   3.44663355285e-05   
0.29   3.03589319109e-05   
0.3   2.67028886128e-05   
0.31   2.3564488719e-05   
0.32   2.07648470819e-05   
0.33   1.82704562893e-05   
0.34   1.60826151367e-05   
0.35   1.41821579678e-05   
0.36   1.24884126715e-05   
0.37   1.09924221565e-05   
0.38   9.67776874248e-06   
0.39   8.52883577796e-06   
0.4   7.51030868596e-06   
0.41   6.61278670122e-06   
0.42   5.82037870104e-06   
0.43   5.12740270533e-06   
0.44   4.51873127401e-06   
0.45   3.97641480907e-06   
0.46   3.49904457521e-06   
0.47   3.08567526157e-06   
0.48   2.71790480756e-06   
0.49   2.39020688326e-06   


==> parallelogram_Roininen_Robin_Greens_Function.txt <==
0.006   0.000526996671985   
0.007   0.000533040442511   
0.008   0.000539084213036   
0.009   0.000545127983562   
0.01   0.000551171754087   
0.011   0.00055694229488   
0.012   0.000562387406933   
0.013   0.000567832518986   
0.014   0.000571887316461   
0.015   0.000575151041774   
0.016   0.000578743996029   
0.017   0.000582336950283   
0.018   0.000585929904538   
0.019   0.000589522858792   
0.02   0.000593115813047   
0.021   0.000596708767301   
0.022   0.000598714005883   
0.023   0.000599541182228   
0.024   0.000600368358573   
0.025   0.000601195534919   
0.026   0.000602735353842   
0.027   0.000604275172766   
0.028   0.000605814991689   
0.029   0.000607354810613   
0.03   0.00060734225561   
0.031   0.000606366484956   
0.032   0.000605390714303   
0.033   0.00060441494365   
0.034   0.000603439172997   
0.035   0.000602463402343   
0.036   0.000601750867749   
0.037   0.000601387610617   
0.038   0.0005997225337   
0.039   0.000597387256543   
0.04   0.000595051979386   
0.041   0.000592716702229   
0.042   0.000590381425072   
0.043   0.000587931119345   
0.044   0.000585172918052   
0.045   0.000582414716759   
0.046   0.000578964549872   
0.047   0.000575352336214   
0.048   0.000571761372824   
0.049   0.000568170409435   
0.05   0.000564579446045   
0.05   0.000564579446045   
0.06   0.000525052553671   
0.07   0.000481758393443   
0.08   0.00043771190805   
0.09   0.000394937010799   
0.1   0.000354486340204   
0.11   0.00031716691231   
0.12   0.000283195366834   
0.13   0.000252077721808   
0.14   0.000223787303321   
0.15   0.000198725324002   
0.16   0.000176282704142   
0.17   0.00015605689461   
0.18   0.000138048439493   
0.19   0.000122177839784   
0.2   0.000108035905141   
0.21   9.546545556e-05   
0.22   8.42636788582e-05   
0.23   7.4443958369e-05   
0.24   6.57483316387e-05   
0.25   5.80365028453e-05   
0.26   5.11461969314e-05   
0.27   4.51533963168e-05   
0.28   3.98703372e-05   
0.29   3.51521364588e-05   
0.3   3.09465606343e-05   
0.31   2.73328806935e-05   
0.32   2.4105295046e-05   
0.33   2.12261564719e-05   
0.34   1.86988551105e-05   
0.35   1.65010950661e-05   
0.36   1.4540317893e-05   
0.37   1.28071685959e-05   
0.38   1.12829162081e-05   
0.39   9.94941459908e-06   
0.4   8.76637722038e-06   
0.41   7.72332591957e-06   
0.42   6.80160651881e-06   
0.43   5.9948678222e-06   
0.44   5.28602266889e-06   
0.45   4.65396122893e-06   
0.46   4.09715383299e-06   
0.47   3.61483000569e-06   
0.48   3.18543405392e-06   
0.49   2.80256125013e-06   


==> parallelogram_beta_adaptive_2.txt <==
0.0   5.0608299305   
0.0131578947368   7.85536781362   
0.0263157894737   8.63137161698   
0.0394736842105   8.90127614991   
0.0526315789474   8.98520613994   
0.0657894736842   8.99372043804   
0.0789473684211   8.97123211526   
0.0921052631579   8.93713847515   
0.105263157895   8.90027408567   
0.118421052632   8.86466937043   
0.131578947368   8.83206348862   
0.144736842105   8.80307141161   
0.157894736842   8.77775236387   
0.171052631579   8.75590297051   
0.184210526316   8.73720381937   
0.197368421053   8.72129805708   
0.210526315789   8.70783163932   
0.223684210526   8.69647283669   
0.236842105263   8.68692105454   
0.25   8.67890959208   
0.263157894737   8.67220479828   
0.276315789474   8.6666047161   
0.289473684211   8.66193540427   
0.302631578947   8.65804822222   
0.315789473684   8.65481672626   
0.328947368421   8.65213379701   
0.342105263158   8.64990898586   
0.355263157895   8.64806613062   
0.368421052632   8.64654120737   
0.381578947368   8.64528064394   
0.394736842105   8.64423958794   
0.407894736842   8.64338064282   
0.421052631579   8.64267275495   
0.434210526316   8.64208991508   
0.447368421053   8.64161076838   
0.460526315789   8.6412173741   
0.473684210526   8.64089560313   
0.486842105263   8.64063311947   
0.5   8.6404204252   
0.513157894737   8.64024959881   
0.526315789474   8.64011483695   
0.539473684211   8.64001124434   
0.552631578947   8.63993618798   
0.565789473684   8.63988743206   
0.578947368421   8.63986477271   
0.592105263158   8.63986923155   
0.605263157895   8.63990360529   
0.618421052632   8.63997259649   
0.631578947368   8.64008356167   
0.644736842105   8.6402469844   
0.657894736842   8.64047672547   
0.671052631579   8.64079279764   
0.684210526316   8.64122154817   
0.697368421053   8.64179847253   
0.710526315789   8.64257085381   
0.723684210526   8.64360141606   
0.736842105263   8.64497404732   
0.75   8.64679917093   
0.763157894737   8.64922341567   
0.776315789474   8.65244091233   
0.789473684211   8.65670811257   
0.802631578947   8.66236396033   
0.815789473684   8.66985549248   
0.828947368421   8.67977454779   
0.842105263158   8.69290056934   
0.855263157895   8.71026010586   
0.868421052632   8.73320913806   
0.881578947368   8.76353458287   
0.894736842105   8.80359472298   
0.907894736842   8.85649635427   
0.921052631579   8.92632779758   
0.934210526316   9.01843413943   
0.947368421053   9.13967168701   
0.960526315789   9.29832361528   
0.973684210526   9.50220182981   
0.986842105263   9.74626446538   
1.0   9.83222693772   


==> parallelogram_beta_radial_128.txt <==
0.0   4.70420425746   
0.0078125   6.40916296862   
0.015625   7.64815599827   
0.0234375   8.27855649129   
0.03125   8.52772223477   
0.0390625   8.73651980517   
0.046875   8.78701335634   
0.0546875   8.83546116724   
0.0625   8.8584370047   
0.0703125   8.84952304817   
0.078125   8.8475263071   
0.0859375   8.82783632387   
0.09375   8.81174535096   
0.1015625   8.79737260533   
0.109375   8.77477442829   
0.1171875   8.759118146   
0.125   8.74042431196   
0.1328125   8.72306981503   
0.140625   8.7098374242   
0.1484375   8.69289764197   
0.15625   8.68030925343   
0.1640625   8.66885823366   
0.171875   8.65687902704   
0.1796875   8.64703596007   
0.1875   8.63669072415   
0.1953125   8.62823279868   
0.203125   8.62095040726   
0.2109375   8.61326589248   
0.21875   8.6073434249   
0.2265625   8.60150629464   
0.234375   8.59624045868   
0.2421875   8.59197773219   
0.25   8.58725717456   
0.2578125   8.58348143582   
0.265625   8.58017061161   
0.2734375   8.57690467311   
0.28125   8.57431063196   
0.2890625   8.57165729512   
0.296875   8.56945348139   
0.3046875   8.56756227273   
0.3125   8.56563070202   
0.3203125   8.56410944931   
0.328125   8.56268087123   
0.3359375   8.56136680253   
0.34375   8.56028543093   
0.3515625   8.55916195301   
0.359375   8.55827308382   
0.3671875   8.55748703479   
0.375   8.55672531733   
0.3828125   8.55611060687   
0.390625   8.55549271125   
0.3984375   8.55496694419   
0.40625   8.55452787871   
0.4140625   8.55408231506   
0.421875   8.5537336843   
0.4296875   8.55341382618   
0.4375   8.55311482816   
0.4453125   8.55287294038   
0.453125   8.55262401521   
0.4609375   8.55241958876   
0.46875   8.55224284503   
0.4765625   8.55207463891   
0.484375   8.55193708469   
0.4921875   8.55180522578   
0.5   8.55169346666   
0.5078125   8.55160230771   
0.515625   8.55150844435   
0.5234375   8.55143878087   
0.53125   8.55137771863   
0.5390625   8.55132278616   
0.546875   8.55128270089   
0.5546875   8.55124547021   
0.5625   8.55121972885   
0.5703125   8.55120410258   
0.578125   8.5511926144   
0.5859375   8.55119447696   
0.59375   8.55120234152   
0.6015625   8.55122164419   
0.609375   8.55125406346   
0.6171875   8.55129549471   
0.625   8.55135333028   
0.6328125   8.55142689799   
0.640625   8.55151760749   
0.6484375   8.5516302742   
0.65625   8.55176597408   
0.6640625   8.55193088563   
0.671875   8.5521295856   
0.6796875   8.55236617793   
0.6875   8.55264970164   
0.6953125   8.55298722466   
0.703125   8.55338848336   
0.7109375   8.55386559724   
0.71875   8.55443102594   
0.7265625   8.55510277098   
0.734375   8.555898186   
0.7421875   8.55684045761   
0.75   8.55795728279   
0.7578125   8.55927949587   
0.765625   8.56084312863   
0.7734375   8.56269298144   
0.78125   8.56488270619   
0.7890625   8.56747283369   
0.796875   8.57053413965   
0.8046875   8.57415099452   
0.8125   8.57842641157   
0.8203125   8.58347981252   
0.828125   8.58945949207   
0.8359375   8.59651732412   
0.84375   8.60485147352   
0.8515625   8.61469902954   
0.859375   8.62633772123   
0.8671875   8.6400701098   
0.875   8.65626937907   
0.8828125   8.67541007787   
0.890625   8.69800789192   
0.8984375   8.72468499402   
0.90625   8.75616113952   
0.9140625   8.79336908037   
0.921875   8.83727070533   
0.9296875   8.88913236029   
0.9375   8.95030074312   
0.9453125   9.02245808466   
0.953125   9.1073765341   
0.9609375   9.20705449318   
0.96875   9.32337632235   
0.9765625   9.45725932521   
0.984375   9.60688420128   
0.9921875   9.75921498375   
1.0   9.82458634238   


==> parallelogram_beta_radial_32.txt <==
0.0   4.04071866367   
0.03125   6.8789805496   
0.0625   7.84875140414   
0.09375   8.17811600324   
0.125   8.12767391108   
0.15625   8.1724018756   
0.1875   8.12000373018   
0.21875   8.11023361153   
0.25   8.10984322772   
0.28125   8.09806564347   
0.3125   8.09696295379   
0.34375   8.0916622869   
0.375   8.09008288753   
0.40625   8.09023701514   
0.4375   8.08891409248   
0.46875   8.0888578417   
0.5   8.08852428299   
0.53125   8.08833902633   
0.5625   8.08838608416   
0.59375   8.08833938632   
0.625   8.08850012264   
0.65625   8.08886932165   
0.6875   8.08956731325   
0.71875   8.09103986417   
0.75   8.09392571295   
0.78125   8.09971508756   
0.8125   8.11116914711   
0.84375   8.13365516926   
0.875   8.1784322372   
0.90625   8.26465915245   
0.9375   8.43877240908   
0.96875   8.76419150036   
1.0   9.34611662398   


==> parallelogram_beta_radial_64.txt <==
0.0   4.43943589179   
0.015625   6.80629975069   
0.03125   8.03688838652   
0.046875   8.51905795888   
0.0625   8.57049712629   
0.078125   8.64871186226   
0.09375   8.59910806197   
0.109375   8.57955334875   
0.125   8.56445000299   
0.140625   8.53056106227   
0.15625   8.51436143476   
0.171875   8.48811876011   
0.1875   8.47281873232   
0.203125   8.46312676802   
0.21875   8.44893421122   
0.234375   8.44201347522   
0.25   8.43352518147   
0.265625   8.42713143983   
0.28125   8.42332091145   
0.296875   8.41815209528   
0.3125   8.41536774998   
0.328125   8.41320114218   
0.34375   8.41084192499   
0.359375   8.40949716689   
0.375   8.4079504386   
0.390625   8.40697845302   
0.40625   8.40629974596   
0.421875   8.40552671827   
0.4375   8.40509282826   
0.453125   8.40463657931   
0.46875   8.40430016581   
0.484375   8.40412310913   
0.5   8.40386414087   
0.515625   8.40372495341   
0.53125   8.40363130344   
0.546875   8.40354248417   
0.5625   8.40350841089   
0.578125   8.40348203268   
0.59375   8.40350125529   
0.609375   8.40356065866   
0.625   8.40365370524   
0.640625   8.40381536265   
0.65625   8.40404998729   
0.671875   8.40439278359   
0.6875   8.40488932881   
0.703125   8.40558685521   
0.71875   8.40657599037   
0.734375   8.40796550588   
0.75   8.40991009328   
0.765625   8.4126556877   
0.78125   8.41648753024   
0.796875   8.42186123457   
0.8125   8.4293668745   
0.828125   8.43991984268   
0.84375   8.45463066414   
0.859375   8.47528333003   
0.875   8.50407835349   
0.890625   8.54438685656   
0.90625   8.60064596739   
0.921875   8.67919443922   
0.9375   8.78902839188   
0.953125   8.94154352697   
0.96875   9.15342481046   
0.984375   9.43285903413   
1.0   9.69577467433   


==> parallelogram_beta_std_128.txt <==
0.0   4.93303400106   
0.0078125   7.66971828763   
0.015625   8.4777080423   
0.0234375   8.87865199708   
0.03125   9.08256218434   
0.0390625   9.18234101995   
0.046875   9.22439278117   
0.0546875   9.23365300867   
0.0625   9.22420656492   
0.0703125   9.20429414706   
0.078125   9.17885534604   
0.0859375   9.15089487285   
0.09375   9.12224986644   
0.1015625   9.09403670712   
0.109375   9.06691911119   
0.1171875   9.04127306045   
0.125   9.01729040141   
0.1328125   8.99504505103   
0.140625   8.97453590003   
0.1484375   8.95571491771   
0.15625   8.93850570367   
0.1640625   8.92281578548   
0.171875   8.90854477272   
0.1796875   8.89558973841   
0.1875   8.88384873032   
0.1953125   8.87322301376   
0.203125   8.86361845064   
0.2109375   8.85494629004   
0.21875   8.84712355863   
0.2265625   8.84007318083   
0.234375   8.83372391874   
0.2421875   8.82801019416   
0.25   8.8228718365   
0.2578125   8.81825378674   
0.265625   8.81410577844   
0.2734375   8.81038201062   
0.28125   8.807040822   
0.2890625   8.80404437364   
0.296875   8.80135834412   
0.3046875   8.79895163989   
0.3125   8.79679612256   
0.3203125   8.7948663535   
0.328125   8.79313935624   
0.3359375   8.79159439603   
0.34375   8.7902127764   
0.3515625   8.78897765162   
0.359375   8.78787385464   
0.3671875   8.78688773925   
0.375   8.78600703587   
0.3828125   8.78522071984   
0.390625   8.78451889145   
0.3984375   8.78389266675   
0.40625   8.7833340785   
0.4140625   8.78283598616   
0.421875   8.78239199459   
0.4296875   8.78199638037   
0.4375   8.78164402542   
0.4453125   8.78133035718   
0.453125   8.7810512948   
0.4609375   8.78080320092   
0.46875   8.78058283854   
0.4765625   8.78038733259   
0.484375   8.78021413586   
0.4921875   8.78006099896   
0.5   8.77992594405   
0.5078125   8.77980724211   
0.515625   8.77970339355   
0.5234375   8.77961311209   
0.53125   8.77953531169   
0.5390625   8.77946909666   
0.546875   8.77941375479   
0.5546875   8.7793687537   
0.5625   8.77933374044   
0.5703125   8.77930854458   
0.578125   8.77929318505   
0.5859375   8.77928788112   
0.59375   8.77929306787   
0.6015625   8.77930941683   
0.609375   8.77933786242   
0.6171875   8.77937963507   
0.625   8.77943630194   
0.6328125   8.77950981661   
0.640625   8.7796025791   
0.6484375   8.77971750787   
0.65625   8.77985812613   
0.6640625   8.78002866452   
0.671875   8.7802341834   
0.6796875   8.78048071789   
0.6875   8.78077544981   
0.6953125   8.78112691126   
0.703125   8.78154522532   
0.7109375   8.78204239056   
0.71875   8.78263261709   
0.7265625   8.78333272312   
0.734375   8.78416260297   
0.7421875   8.78514577895   
0.75   8.78631005201   
0.7578125   8.78768826864   
0.765625   8.78931922443   
0.7734375   8.79124872859   
0.78125   8.79353085774   
0.7890625   8.79622943249   
0.796875   8.79941975639   
0.8046875   8.80319066388   
0.8125   8.80764693227   
0.8203125   8.81291212321   
0.828125   8.81913193082   
0.8359375   8.82647812846   
0.84375   8.83515322311   
0.8515625   8.84539594704   
0.859375   8.85748774052   
0.8671875   8.87176040723   
0.875   8.88860515517   
0.8828125   8.90848326781   
0.890625   8.93193867779   
0.8984375   8.95961272557   
0.90625   8.99226135008   
0.9140625   9.03077481764   
0.921875   9.07619971877   
0.9296875   9.1297620625   
0.9375   9.19288822196   
0.9453125   9.26721568414   
0.953125   9.35457412657   
0.9609375   9.4568886528   
0.96875   9.57587886121   
0.9765625   9.71218678305   
0.984375   9.86267071626   
0.9921875   10.0099884029   
1.0   10.052920998   


==> parallelogram_beta_std_32.txt <==
0.0   4.68255735042   
0.03125   10.0596805138   
0.0625   9.90493487637   
0.09375   9.67995141224   
0.125   9.51288706328   
0.15625   9.39947652125   
0.1875   9.32441371406   
0.21875   9.27526742473   
0.25   9.2433103016   
0.28125   9.22264696217   
0.3125   9.2093536327   
0.34375   9.20084128762   
0.375   9.19541362784   
0.40625   9.19196663924   
0.4375   9.18978659366   
0.46875   9.18841557469   
0.5   9.18756311081   
0.53125   9.18704943431   
0.5625   9.18677105429   
0.59375   9.18668351702   
0.625   9.18680024735   
0.65625   9.18721131033   
0.6875   9.18813354254   
0.71875   9.19001684723   
0.75   9.19375616593   
0.78125   9.20110527213   
0.8125   9.21547705242   
0.84375   9.24348409732   
0.875   9.29790081282   
0.90625   9.40336282489   
0.9375   9.60713478529   
0.96875   9.99459430666   
1.0   10.5828243945   


==> parallelogram_beta_std_64.txt <==
0.0   4.83268565719   
0.015625   8.90135181777   
0.03125   9.40274013872   
0.046875   9.4876858815   
0.0625   9.45211392444   
0.078125   9.38321424651   
0.09375   9.31020081825   
0.109375   9.24304927304   
0.125   9.18469097432   
0.140625   9.13536849709   
0.15625   9.09432628291   
0.171875   9.06049914682   
0.1875   9.03279599897   
0.203125   9.01021196457   
0.21875   8.99186579597   
0.234375   8.97700474408   
0.25   8.96499583025   
0.265625   8.95531216941   
0.28125   8.94751828497   
0.296875   8.9412561504   
0.3125   8.93623264739   
0.328125   8.93220863651   
0.34375   8.9289896076   
0.359375   8.9264177791   
0.375   8.92436547992   
0.390625   8.92272964339   
0.40625   8.92142725212   
0.421875   8.92039158881   
0.4375   8.91956916536   
0.453125   8.91891722086   
0.46875   8.91840169533   
0.484375   8.91799560233   
0.5   8.91767773729   
0.515625   8.91743167226   
0.53125   8.91724500022   
0.546875   8.91710880468   
0.5625   8.91701734313   
0.578125   8.91696794746   
0.59375   8.91696116068   
0.609375   8.91700114997   
0.625   8.91709646228   
0.640625   8.9172612229   
0.65625   8.91751692422   
0.671875   8.91789501455   
0.6875   8.91844058349   
0.703125   8.91921755882   
0.71875   8.92031599335   
0.734375   8.92186224514   
0.75   8.92403316489   
0.765625   8.92707583288   
0.78125   8.93133498028   
0.796875   8.93729105181   
0.8125   8.94561301376   
0.828125   8.95723162141   
0.84375   8.9734411389   
0.859375   8.99604074701   
0.875   9.0275314619   
0.890625   9.07139062976   
0.90625   9.13245331682   
0.921875   9.21743269464   
0.9375   9.33558203815   
0.953125   9.499303457   
0.96875   9.72339335477   
0.984375   10.0140618378   
1.0   10.2492463053   


==> parallelogram_fill.txt <==
2.5 1.0
1.0 2.5
0.0 0.0


==> parallelogram_line.txt <==
0.006   0.0136   
0.007   0.0142   
0.008   0.0148   
0.009   0.0154   
0.01   0.016   
0.011   0.0166   
0.012   0.0172   
0.013   0.0178   
0.014   0.0184   
0.015   0.019   
0.016   0.0196   
0.017   0.0202   
0.018   0.0208   
0.019   0.0214   
0.02   0.022   
0.021   0.0226   
0.022   0.0232   
0.023   0.0238   
0.024   0.0244   
0.025   0.025   
0.026   0.0256   
0.027   0.0262   
0.028   0.0268   
0.029   0.0274   
0.03   0.028   
0.031   0.0286   
0.032   0.0292   
0.033   0.0298   
0.034   0.0304   
0.035   0.031   
0.036   0.0316   
0.037   0.0322   
0.038   0.0328   
0.039   0.0334   
0.04   0.034   
0.041   0.0346   
0.042   0.0352   
0.043   0.0358   
0.044   0.0364   
0.045   0.037   
0.046   0.0376   
0.047   0.0382   
0.048   0.0388   
0.049   0.0394   
0.05   0.04   
0.05   0.04   
0.06   0.046   
0.07   0.052   
0.08   0.058   
0.09   0.064   
0.1   0.07   
0.11   0.076   
0.12   0.082   
0.13   0.088   
0.14   0.094   
0.15   0.1   
0.16   0.106   
0.17   0.112   
0.18   0.118   
0.19   0.124   
0.2   0.13   
0.21   0.136   
0.22   0.142   
0.23   0.148   
0.24   0.154   
0.25   0.16   
0.26   0.166   
0.27   0.172   
0.28   0.178   
0.29   0.184   
0.3   0.19   
0.31   0.196   
0.32   0.202   
0.33   0.208   
0.34   0.214   
0.35   0.22   
0.36   0.226   
0.37   0.232   
0.38   0.238   
0.39   0.244   
0.4   0.25   
0.41   0.256   
0.42   0.262   
0.43   0.268   
0.44   0.274   
0.45   0.28   
0.46   0.286   
0.47   0.292   
0.48   0.298   
0.49   0.304   


==> parallelogram_parallelogram.txt <==
0.0 0.0
1.0 2.5

0.0 0.0
2.5 1.0

2.5 1.0
3.5 3.5

1.0 2.5
3.5 3.5


==> parallelogram_source.txt <==
0.025   0.025   


==> parallelogram_vertices.txt <==
0.382683432365   0.923879532511   
1.30656296488   1.30656296488   
0.923879532511   0.382683432365   
0.0   0.0   
0.382683432365   0.923879532511   
1.30656296488   1.30656296488   
0.923879532511   0.382683432365   
0.0   0.0   


==> square_Dirichlet_Greens_Function.txt <==
8.32667268469e-17   1.36938452921e-07   
0.001   6.8224178395e-06   
0.002   1.35078972261e-05   
0.003   2.01933766127e-05   
0.004   2.68788559992e-05   
0.005   3.35643353858e-05   
0.006   4.02498147724e-05   
0.007   4.6935294159e-05   
0.008   5.36030697581e-05   
0.009   6.01941289451e-05   
0.01   6.6785188132e-05   
0.011   7.3376247319e-05   
0.012   7.99673065059e-05   
0.013   8.65583656928e-05   
0.014   9.31494248798e-05   
0.015   9.97404840667e-05   
0.016   0.000106242798612   
0.017   0.000112597205422   
0.018   0.000118951612232   
0.019   0.000125306019042   
0.02   0.000131660425852   
0.021   0.000138014832662   
0.022   0.000144369239472   
0.023   0.000150723646282   
0.024   0.000156857456353   
0.025   0.000162819691185   
0.026   0.000168781926016   
0.027   0.000174744160848   
0.028   0.000180706395679   
0.029   0.00018666863051   
0.03   0.000192630865342   
0.031   0.000198593100173   
0.032   0.000204094112165   
0.033   0.00020944138321   
0.034   0.000214788654254   
0.035   0.000220135925299   
0.036   0.000225483196344   
0.037   0.000230830467389   
0.038   0.000236177738434   
0.039   0.000241525009479   
0.04   0.000245924084462   
0.041   0.000250259946374   
0.042   0.000254595808286   
0.043   0.000258931670198   
0.044   0.000263267532111   
0.045   0.000267603394023   
0.046   0.000271939255935   
0.047   0.000276073319951   
0.048   0.000278794798698   
0.049   0.000281516277444   
0.05   0.00028423775619   
0.05   0.00028423775619   
0.06   0.000303559180073   
0.07   0.000308914109399   
0.08   0.000305360810515   
0.09   0.000297088538539   
0.1   0.000285818256945   
0.11   0.000272547803106   
0.12   0.00025805014852   
0.13   0.000243033702577   
0.14   0.000227862076834   
0.15   0.00021284569115   
0.16   0.000198194743058   
0.17   0.000184027260768   
0.18   0.000170448234717   
0.19   0.000157604677982   
0.2   0.000145434376454   
0.21   0.000133950617474   
0.22   0.000123224063254   
0.23   0.000113225229701   
0.24   0.000103883737634   
0.25   9.51774987506e-05   
0.26   8.71857023605e-05   
0.27   7.97674799784e-05   
0.28   7.28936441176e-05   
0.29   6.65716648177e-05   
0.3   6.07779132181e-05   
0.31   5.54312895045e-05   
0.32   5.05034997512e-05   
0.33   4.60232585462e-05   
0.34   4.19103935295e-05   
0.35   3.81302806075e-05   
0.36   3.46740201042e-05   
0.37   3.15371513472e-05   
0.38   2.8660254216e-05   
0.39   2.60239966583e-05   
0.4   2.36364792383e-05   
0.41   2.14608105105e-05   
0.42   1.94702799489e-05   
0.43   1.76544322475e-05   
0.44   1.60175914692e-05   
0.45   1.45219455712e-05   
0.46   1.31561966428e-05   
0.47   1.19210492512e-05   
0.48   1.08018497345e-05   
0.49   9.78085687708e-06   


==> square_Free_Space_Greens_Function.txt <==
8.32667268469e-17   0.000529429333202   
0.001   0.000532775189139   
0.002   0.000536121045076   
0.003   0.000539466901012   
0.004   0.000542812756949   
0.005   0.000546158612886   
0.006   0.000549504468823   
0.007   0.00055285032476   
0.008   0.000556179256005   
0.009   0.000559434846918   
0.01   0.000562690437831   
0.011   0.000565946028743   
0.012   0.000569201619656   
0.013   0.000572457210569   
0.014   0.000575712801481   
0.015   0.000578968392394   
0.016   0.000582157481114   
0.017   0.000585235732848   
0.018   0.000588313984581   
0.019   0.000591392236315   
0.02   0.000594470488049   
0.021   0.000597548739782   
0.022   0.000600626991516   
0.023   0.000603705243249   
0.024   0.000606614024001   
0.025   0.00060939099399   
0.026   0.000612167963978   
0.027   0.000614944933967   
0.028   0.000617721903955   
0.029   0.000620498873944   
0.03   0.000623275843932   
0.031   0.000626052813921   
0.032   0.000628463189505   
0.033   0.000630751366954   
0.034   0.000633039544403   
0.035   0.000635327721853   
0.036   0.000637615899302   
0.037   0.000639904076752   
0.038   0.000642192254201   
0.039   0.00064448043165   
0.04   0.00064600252991   
0.041   0.000647473556224   
0.042   0.000648944582538   
0.043   0.000650415608852   
0.044   0.000651886635166   
0.045   0.00065335766148   
0.046   0.000654828687794   
0.047   0.000656090512841   
0.048   0.000655887929026   
0.049   0.000655685345211   
0.05   0.000655482761396   
0.05   0.000655482761396   
0.06   0.000645637440844   
0.07   0.000623408561186   
0.08   0.000594540077289   
0.09   0.000562678219765   
0.1   0.000529406055523   
0.11   0.000495724135131   
0.12   0.000462433859976   
0.13   0.000429981398272   
0.14   0.000398659317001   
0.15   0.000368852955585   
0.16   0.000340595838651   
0.17   0.000313875458312   
0.18   0.000288753135201   
0.19   0.00026541735516   
0.2   0.000243595889721   
0.21   0.000223243656941   
0.22   0.000204444697613   
0.23   0.000187087959267   
0.24   0.0001709995863   
0.25   0.000156111915221   
0.26   0.000142547986137   
0.27   0.000130028852372   
0.28   0.000118488874507   
0.29   0.000107929705727   
0.3   9.82990793487e-05   
0.31   8.9446990049e-05   
0.32   8.1318570323e-05   
0.33   7.39574016396e-05   
0.34   6.722157585e-05   
0.35   6.10488821209e-05   
0.36   5.54213004627e-05   
0.37   5.03284740612e-05   
0.38   4.56688164597e-05   
0.39   4.14085302982e-05   
0.4   3.75593773323e-05   
0.41   3.40590384865e-05   
0.42   3.08625237453e-05   
0.43   2.79518130654e-05   
0.44   2.53330724779e-05   
0.45   2.29439590583e-05   
0.46   2.0765595552e-05   
0.47   1.879860515e-05   
0.48   1.70188260107e-05   
0.49   1.53972737107e-05   


==> square_Neumann_Greens_Function.txt <==
8.32667268469e-17   0.0010595105054   
0.001   0.00105947996564   
0.002   0.00105944942588   
0.003   0.00105941888612   
0.004   0.00105938834636   
0.005   0.0010593578066   
0.006   0.00105932726684   
0.007   0.00105929672708   
0.008   0.00105925150277   
0.009   0.00105914264541   
0.01   0.00105903378806   
0.011   0.0010589249307   
0.012   0.00105881607335   
0.013   0.001058707216   
0.014   0.00105859835864   
0.015   0.00105848950129   
0.016   0.00105833065828   
0.017   0.00105808850584   
0.018   0.00105784635339   
0.019   0.00105760420095   
0.02   0.00105736204851   
0.021   0.00105711989606   
0.022   0.00105687774362   
0.023   0.00105663559118   
0.024   0.00105625979026   
0.025   0.00105578004052   
0.026   0.00105530029077   
0.027   0.00105482054103   
0.028   0.00105434079129   
0.029   0.00105386104155   
0.03   0.00105338129181   
0.031   0.00105290154207   
0.032   0.00105210437531   
0.033   0.00105120140289   
0.034   0.00105029843046   
0.035   0.00104939545804   
0.036   0.00104849248561   
0.037   0.00104758951319   
0.038   0.00104668654076   
0.039   0.00104578356833   
0.04   0.00104413685878   
0.041   0.00104244056676   
0.042   0.00104074427473   
0.043   0.00103904798271   
0.044   0.00103735169068   
0.045   0.00103565539865   
0.046   0.00103395910663   
0.047   0.00103209052064   
0.048   0.00102901587695   
0.049   0.00102594123326   
0.05   0.00102286658956   
0.05   0.00102286658956   
0.06   0.000985541126138   
0.07   0.000937311120221   
0.08   0.000883763246282   
0.09   0.000828669031018   
0.1   0.000773609160595   
0.11   0.000719638908053   
0.12   0.000667617802313   
0.13   0.000617755674665   
0.14   0.000570284876199   
0.15   0.000525671775379   
0.16   0.000483780524278   
0.17   0.000444472385785   
0.18   0.000407767540659   
0.19   0.000373897819393   
0.2   0.000342382798677   
0.21   0.000313119950393   
0.22   0.000286207508577   
0.23   0.000261453365698   
0.24   0.000238580387276   
0.25   0.000217475510992   
0.26   0.000198306101137   
0.27   0.000180654795348   
0.28   0.000164419483679   
0.29   0.000149596104726   
0.3   0.000136103717322   
0.31   0.000123723117826   
0.32   0.000112372770527   
0.33   0.0001021112625   
0.34   9.27346226141e-05   
0.35   8.41529117333e-05   
0.36   7.63389544382e-05   
0.37   6.92764795035e-05   
0.38   6.28214796797e-05   
0.39   5.69256083206e-05   
0.4   5.16043204481e-05   
0.41   4.67697100298e-05   
0.42   4.23583921013e-05   
0.43   3.83447355797e-05   
0.44   3.47367643613e-05   
0.45   3.14474440965e-05   
0.46   2.84502696918e-05   
0.47   2.57457849099e-05   
0.48   2.33002580097e-05   
0.49   2.10733872846e-05   


==> square_beta_adaptive_2.txt <==
0.0   8.63937713355   
0.0131578947368   9.70420026717   
0.0263157894737   9.70283148352   
0.0394736842105   9.55869119178   
0.0526315789474   9.39836978257   
0.0657894736842   9.25336216926   
0.0789473684211   9.13063424111   
0.0921052631579   9.02974829452   
0.105263157895   8.94808125764   
0.118421052632   8.88258206455   
0.131578947368   8.83038217613   
0.144736842105   8.78897816947   
0.157894736842   8.75626339496   
0.171052631579   8.73049966166   
0.184210526316   8.71026848341   
0.197368421053   8.69442552222   
0.210526315789   8.68204701055   
0.223684210526   8.67239788627   
0.236842105263   8.66489161061   
0.25   8.65906355773   
0.263157894737   8.65454675221   
0.276315789474   8.65105207201   
0.289473684211   8.64835220909   
0.302631578947   8.64626980407   
0.315789473684   8.64466554172   
0.328947368421   8.64343139675   
0.342105263158   8.64248335649   
0.355263157895   8.6417562033   
0.368421052632   8.64119898759   
0.381578947368   8.64077342682   
0.394736842105   8.64044848104   
0.407894736842   8.64020127881   
0.421052631579   8.64001500906   
0.434210526316   8.63987604107   
0.447368421053   8.63977415005   
0.460526315789   8.63970135761   
0.473684210526   8.63965302311   
0.486842105263   8.63962532195   
0.5   8.63961626819   
0.513157894737   8.63962526966   
0.526315789474   8.63965311609   
0.539473684211   8.63970149129   
0.552631578947   8.6397743084   
0.565789473684   8.63987633204   
0.578947368421   8.64001563639   
0.592105263158   8.64020181595   
0.605263157895   8.64044838753   
0.618421052632   8.64077305979   
0.631578947368   8.64119878757   
0.644736842105   8.64175590613   
0.657894736842   8.64248314057   
0.671052631579   8.64343111517   
0.684210526316   8.64466472927   
0.697368421053   8.64627001516   
0.710526315789   8.6483523736   
0.723684210526   8.65105223701   
0.736842105263   8.65454680218   
0.75   8.65906350748   
0.763157894737   8.66489166478   
0.776315789474   8.67239795273   
0.789473684211   8.68204638595   
0.802631578947   8.69442502663   
0.815789473684   8.71026894523   
0.828947368421   8.73049968684   
0.842105263158   8.75626329618   
0.855263157895   8.78897814837   
0.868421052632   8.83038192387   
0.881578947368   8.88258197257   
0.894736842105   8.94808104158   
0.907894736842   9.02974780479   
0.921052631579   9.13063360142   
0.934210526316   9.25336238352   
0.947368421053   9.39836978774   
0.960526315789   9.55869174496   
0.973684210526   9.70283205754   
0.986842105263   9.70420064287   
1.0   8.63937738954   


==> square_beta_radial_128.txt <==
0.0   8.35378015601   
0.0078125   9.41459319458   
0.015625   9.6454513285   
0.0234375   9.65920189797   
0.03125   9.59618477534   
0.0390625   9.50978385509   
0.046875   9.41763205685   
0.0546875   9.32656407512   
0.0625   9.24126673266   
0.0703125   9.16510773363   
0.078125   9.0958899298   
0.0859375   9.0346551455   
0.09375   8.9799564884   
0.1015625   8.93153236035   
0.109375   8.88893354551   
0.1171875   8.85153458803   
0.125   8.8187195157   
0.1328125   8.79044437751   
0.140625   8.76572382783   
0.1484375   8.74414662738   
0.15625   8.72540528169   
0.1640625   8.70912823608   
0.171875   8.69498094463   
0.1796875   8.68274579819   
0.1875   8.67216577762   
0.1953125   8.66304560346   
0.203125   8.65516370598   
0.2109375   8.64833588545   
0.21875   8.64246167319   
0.2265625   8.63738727547   
0.234375   8.63301014   
0.2421875   8.62924857492   
0.25   8.62601589639   
0.2578125   8.62323410332   
0.265625   8.62085573156   
0.2734375   8.61881115517   
0.28125   8.61705231058   
0.2890625   8.61554420804   
0.296875   8.61424968597   
0.3046875   8.61313887908   
0.3125   8.61219018984   
0.3203125   8.61137853203   
0.328125   8.61068530447   
0.3359375   8.61009174487   
0.34375   8.60958433265   
0.3515625   8.60915112818   
0.359375   8.608780732   
0.3671875   8.60846463804   
0.375   8.60819604175   
0.3828125   8.60796730383   
0.390625   8.60777232435   
0.3984375   8.60760680218   
0.40625   8.60746608205   
0.4140625   8.6073467889   
0.421875   8.60724611489   
0.4296875   8.60716138381   
0.4375   8.60709062779   
0.4453125   8.60703201053   
0.453125   8.60698393505   
0.4609375   8.60694513935   
0.46875   8.60691462504   
0.4765625   8.60689168274   
0.484375   8.60687567685   
0.4921875   8.60686624177   
0.5   8.60686314215   
0.5078125   8.60686627514   
0.515625   8.60687567449   
0.5234375   8.6068916142   
0.53125   8.60691451737   
0.5390625   8.60694501346   
0.546875   8.60698381647   
0.5546875   8.60703200436   
0.5625   8.60709072433   
0.5703125   8.607161553   
0.578125   8.60724618827   
0.5859375   8.60734661461   
0.59375   8.60746585547   
0.6015625   8.60760660505   
0.609375   8.60777245335   
0.6171875   8.60796784207   
0.625   8.60819734368   
0.6328125   8.60846641321   
0.640625   8.60878176062   
0.6484375   8.60915136782   
0.65625   8.60958484679   
0.6640625   8.61009197396   
0.671875   8.61068697855   
0.6796875   8.61138270089   
0.6875   8.61219621032   
0.6953125   8.61314545164   
0.703125   8.61425241343   
0.7109375   8.61554528099   
0.71875   8.61705384053   
0.7265625   8.61881595337   
0.734375   8.62086725505   
0.7421875   8.62325802597   
0.75   8.6260438086   
0.7578125   8.62928019916   
0.765625   8.63303758981   
0.7734375   8.63742322706   
0.78125   8.64250704796   
0.7890625   8.64842017121   
0.796875   8.65526458452   
0.8046875   8.66321422606   
0.8125   8.67241354642   
0.8203125   8.68300691831   
0.828125   8.69527765395   
0.8359375   8.70943733   
0.84375   8.72580769835   
0.8515625   8.74466700712   
0.859375   8.76651680149   
0.8671875   8.79157882832   
0.875   8.82034748321   
0.8828125   8.85327857539   
0.890625   8.89096873162   
0.8984375   8.93369344247   
0.90625   8.98298629577   
0.9140625   9.03890496982   
0.921875   9.10230332871   
0.9296875   9.17359228364   
0.9375   9.25327481722   
0.9453125   9.34050649782   
0.953125   9.43376882466   
0.9609375   9.53217199191   
0.96875   9.62963407069   
0.9765625   9.70535438676   
0.984375   9.72254461918   
0.9921875   9.5974697547   
1.0   8.85885224394   


==> square_beta_radial_32.txt <==
0.0   7.68080082051   
0.03125   9.13575291403   
0.0625   8.95475821159   
0.09375   8.74548948596   
0.125   8.60369584422   
0.15625   8.51817340701   
0.1875   8.46988121438   
0.21875   8.44285283046   
0.25   8.42767134891   
0.28125   8.41969594896   
0.3125   8.41543503732   
0.34375   8.41318304834   
0.375   8.4119668025   
0.40625   8.41132995909   
0.4375   8.41100344813   
0.46875   8.41084936514   
0.5   8.4108044727   
0.53125   8.41084858944   
0.5625   8.4110006719   
0.59375   8.41131754825   
0.625   8.41194989785   
0.65625   8.41317122094   
0.6875   8.41549578314   
0.71875   8.41981084281   
0.75   8.42792838843   
0.78125   8.44285034428   
0.8125   8.46932663099   
0.84375   8.51792804059   
0.875   8.60873189571   
0.90625   8.76525534358   
0.9375   9.02416818587   
0.96875   9.43202355553   
1.0   9.12188481136   


==> square_beta_radial_64.txt <==
0.0   8.116385286   
0.015625   9.46565304087   
0.03125   9.50257969036   
0.046875   9.34970312042   
0.0625   9.18241979824   
0.078125   9.03984424936   
0.09375   8.92522559373   
0.109375   8.83648828985   
0.125   8.7673804878   
0.140625   8.71546614751   
0.15625   8.67648113817   
0.171875   8.64734647316   
0.1875   8.62519103183   
0.203125   8.60856916033   
0.21875   8.5961881575   
0.234375   8.58694918388   
0.25   8.58008860075   
0.265625   8.57509785265   
0.28125   8.57140789874   
0.296875   8.56868635688   
0.3125   8.56669499705   
0.328125   8.56523601157   
0.34375   8.56416404102   
0.359375   8.56338342993   
0.375   8.56281622083   
0.390625   8.56240697584   
0.40625   8.56211109352   
0.421875   8.56189830157   
0.4375   8.56174859265   
0.453125   8.56164496133   
0.46875   8.56157779146   
0.484375   8.56154019434   
0.5   8.561527907   
0.515625   8.56154004582   
0.53125   8.5615775357   
0.546875   8.56164453162   
0.5625   8.5617477476   
0.578125   8.5618980943   
0.59375   8.56211004105   
0.609375   8.56240718989   
0.625   8.56281923572   
0.640625   8.56338452901   
0.65625   8.56416170652   
0.671875   8.56523023652   
0.6875   8.56669026252   
0.703125   8.56868288416   
0.71875   8.57142666586   
0.734375   8.57515170838   
0.75   8.58020693475   
0.765625   8.58704228076   
0.78125   8.59629008158   
0.796875   8.60859984161   
0.8125   8.62541311379   
0.828125   8.64796786425   
0.84375   8.67816346341   
0.859375   8.71825710635   
0.875   8.77161227953   
0.890625   8.84131535784   
0.90625   8.93131058708   
0.921875   9.04951954201   
0.9375   9.20324497147   
0.953125   9.38774201788   
0.96875   9.58506323567   
0.984375   9.71940427404   
1.0   9.00258029141   


==> square_beta_std_128.txt <==
0.0   8.50701944215   
0.0078125   9.44715144797   
0.015625   9.62536115842   
0.0234375   9.62697861141   
0.03125   9.56368964685   
0.0390625   9.47680185191   
0.046875   9.38411566508   
0.0546875   9.29371903146   
0.0625   9.20923783899   
0.0703125   9.13212083059   
0.078125   9.06272198215   
0.0859375   9.00084361599   
0.09375   8.94601983199   
0.1015625   8.89766809768   
0.109375   8.85517116497   
0.1171875   8.81792103639   
0.125   8.78534180285   
0.1328125   8.75690055466   
0.140625   8.73211152606   
0.1484375   8.71053642464   
0.15625   8.69178265936   
0.1640625   8.67550047167   
0.171875   8.66137956141   
0.1796875   8.64914555483   
0.1875   8.638556516   
0.1953125   8.62939961493   
0.203125   8.6214880119   
0.2109375   8.61465798548   
0.21875   8.60876631169   
0.2265625   8.60368789036   
0.234375   8.59931360781   
0.2421875   8.59554842127   
0.25   8.59230964861   
0.2578125   8.58952544652   
0.265625   8.58713346021   
0.2734375   8.58507962838   
0.28125   8.58331712818   
0.2890625   8.5818054456   
0.296875   8.58050955821   
0.3046875   8.57939921785   
0.3125   8.57844832227   
0.3203125   8.57763436551   
0.328125   8.57693795797   
0.3359375   8.57634240797   
0.34375   8.5758333574   
0.3515625   8.57539846493   
0.359375   8.57502713096   
0.3671875   8.57471025916   
0.375   8.57444004986   
0.3828125   8.57420982151   
0.390625   8.57401385639   
0.3984375   8.57384726762   
0.40625   8.57370588471   
0.4140625   8.57358615514   
0.421875   8.57348506009   
0.4296875   8.57340004236   
0.4375   8.57332894502   
0.4453125   8.57326995931   
0.453125   8.57322158088   
0.4609375   8.57318257316   
0.46875   8.57315193714   
0.4765625   8.57312888693   
0.484375   8.57311283042   
0.4921875   8.57310335475   
0.5   8.57310021605   
0.5078125   8.57310333352   
0.515625   8.57311278733   
0.5234375   8.57312882069   
0.53125   8.57315184577   
0.5390625   8.57318245393   
0.546875   8.57322143022   
0.5546875   8.57326977271   
0.5625   8.57332871691   
0.5703125   8.57339976591   
0.578125   8.57348472701   
0.5859375   8.57358575547   
0.59375   8.57370540647   
0.6015625   8.57384669649   
0.609375   8.57401317522   
0.6171875   8.57420900987   
0.625   8.57443908338   
0.6328125   8.57470910879   
0.640625   8.57502576212   
0.6484375   8.57539683642   
0.65625   8.57583142017   
0.6640625   8.57634010361   
0.671875   8.57693521691   
0.6796875   8.57763110492   
0.6875   8.57844444348   
0.6953125   8.57939460329   
0.703125   8.58050406779   
0.7109375   8.58179891232   
0.71875   8.58330935291   
0.7265625   8.58507037357   
0.734375   8.58712244234   
0.7421875   8.58951232708   
0.75   8.59229402313   
0.7578125   8.59552980619   
0.765625   8.59929142454   
0.7734375   8.60366144602   
0.78125   8.60873477569   
0.7890625   8.61462036101   
0.796875   8.62144310108   
0.8046875   8.62934597609   
0.8125   8.63849241112   
0.8203125   8.64906888442   
0.828125   8.66128778369   
0.8359375   8.6753905014   
0.84375   8.69165074059   
0.8515625   8.71037796943   
0.859375   8.7319209084   
0.8671875   8.75667084496   
0.875   8.78506442237   
0.8828125   8.81758530262   
0.890625   8.8547636863   
0.8984375   8.89717195647   
0.90625   8.9454134654   
0.9140625   9.00009925639   
0.921875   9.06180344174   
0.9296875   9.13098028386   
0.9375   9.20781102778   
0.9453125   9.29191789657   
0.953125   9.38181658922   
0.9609375   9.47382597815   
0.96875   9.55976771127   
0.9765625   9.6216816809   
0.984375   9.6179395898   
0.9921875   9.43627503186   
1.0   8.63853779326   


==> square_beta_std_32.txt <==
0.0   8.22075558033   
0.03125   9.36835233889   
0.0625   9.03236783644   
0.09375   8.77820399983   
0.125   8.62244562545   
0.15625   8.53157887157   
0.1875   8.47982423304   
0.21875   8.45083455696   
0.25   8.43481083496   
0.28125   8.42605102585   
0.3125   8.42130656779   
0.34375   8.41875766626   
0.375   8.41739922674   
0.40625   8.4166832577   
0.4375   8.41631552115   
0.46875   8.4161426446   
0.5   8.41609174641   
0.53125   8.41614121777   
0.5625   8.41631195883   
0.59375   8.41667578863   
0.625   8.41738413038   
0.65625   8.41872740262   
0.6875   8.42124596283   
0.71875   8.42592951584   
0.75   8.43456658685   
0.78125   8.4503414679   
0.8125   8.47882156806   
0.84375   8.52951468442   
0.875   8.61810312866   
0.90625   8.76870472525   
0.9375   9.00999250104   
0.96875   9.30756460419   
1.0   8.60517067816   


==> square_beta_std_64.txt <==
0.0   8.39662947933   
0.015625   9.5393557033   
0.03125   9.48706335585   
0.046875   9.31289076822   
0.0625   9.14164946226   
0.078125   8.99766530469   
0.09375   8.88275881257   
0.109375   8.79319890411   
0.125   8.72430161661   
0.140625   8.67174875719   
0.15625   8.63191369977   
0.171875   8.60187116631   
0.1875   8.57931158838   
0.203125   8.562435622   
0.21875   8.54985457925   
0.234375   8.5405045693   
0.25   8.53357552766   
0.265625   8.52845394425   
0.28125   8.52467737386   
0.296875   8.5218987283   
0.3125   8.51985851183   
0.328125   8.51836340619   
0.34375   8.51726986947   
0.359375   8.51647165425   
0.375   8.5158903634   
0.390625   8.51546834348   
0.40625   8.51516336633   
0.421875   8.51494467266   
0.4375   8.51479005027   
0.453125   8.51468369887   
0.46875   8.51461469554   
0.484375   8.51457592492   
0.5   8.51456337779   
0.515625   8.51457575394   
0.53125   8.51461433299   
0.546875   8.51468310106   
0.5625   8.51478914514   
0.578125   8.51494335104   
0.59375   8.5151614687   
0.609375   8.51546564057   
0.625   8.5158865283   
0.640625   8.51646622249   
0.65625   8.51726218214   
0.671875   8.51835252895   
0.6875   8.51984311949   
0.703125   8.5218769401   
0.71875   8.52464651785   
0.734375   8.52841021913   
0.75   8.53351351549   
0.765625   8.54041652936   
0.78125   8.54972941736   
0.796875   8.56225737237   
0.8125   8.57905715068   
0.828125   8.60150688172   
0.84375   8.63139007092   
0.859375   8.67099210999   
0.875   8.723200537   
0.890625   8.79158135104   
0.90625   8.88035169858   
0.921875   8.9940189213   
0.9375   9.13598542989   
0.953125   9.3037643695   
0.96875   9.47149549754   
0.984375   9.51039362415   
1.0   8.63098409268   


==> square_line.txt <==
8.32667268469e-17   0.5   
0.001   0.5   
0.002   0.5   
0.003   0.5   
0.004   0.5   
0.005   0.5   
0.006   0.5   
0.007   0.5   
0.008   0.5   
0.009   0.5   
0.01   0.5   
0.011   0.5   
0.012   0.5   
0.013   0.5   
0.014   0.5   
0.015   0.5   
0.016   0.5   
0.017   0.5   
0.018   0.5   
0.019   0.5   
0.02   0.5   
0.021   0.5   
0.022   0.5   
0.023   0.5   
0.024   0.5   
0.025   0.5   
0.026   0.5   
0.027   0.5   
0.028   0.5   
0.029   0.5   
0.03   0.5   
0.031   0.5   
0.032   0.5   
0.033   0.5   
0.034   0.5   
0.035   0.5   
0.036   0.5   
0.037   0.5   
0.038   0.5   
0.039   0.5   
0.04   0.5   
0.041   0.5   
0.042   0.5   
0.043   0.5   
0.044   0.5   
0.045   0.5   
0.046   0.5   
0.047   0.5   
0.048   0.5   
0.049   0.5   
0.05   0.5   
0.05   0.5   
0.06   0.5   
0.07   0.5   
0.08   0.5   
0.09   0.5   
0.1   0.5   
0.11   0.5   
0.12   0.5   
0.13   0.5   
0.14   0.5   
0.15   0.5   
0.16   0.5   
0.17   0.5   
0.18   0.5   
0.19   0.5   
0.2   0.5   
0.21   0.5   
0.22   0.5   
0.23   0.5   
0.24   0.5   
0.25   0.5   
0.26   0.5   
0.27   0.5   
0.28   0.5   
0.29   0.5   
0.3   0.5   
0.31   0.5   
0.32   0.5   
0.33   0.5   
0.34   0.5   
0.35   0.5   
0.36   0.5   
0.37   0.5   
0.38   0.5   
0.39   0.5   
0.4   0.5   
0.41   0.5   
0.42   0.5   
0.43   0.5   
0.44   0.5   
0.45   0.5   
0.46   0.5   
0.47   0.5   
0.48   0.5   
0.49   0.5   


==> square_source.txt <==
0.05   0.5   


==> square_square.txt <==
0.0  0.0
1.0  0.0
1.0  1.0
0.0  1.0
0.0  0.0


==> square_vertices.txt <==
0.0   1.0   
1.0   1.0   
1.0   0.0   
0.0   0.0   
0.0   1.0   
1.0   1.0   
1.0   0.0   
0.0   0.0   

